Aggregation Strategies for Efficient Annotation of Bioacoustic Sound Events Using Active Learning

The vast amounts of audio data collected in Sound Event Detection (SED) applications require efficient annotation strategies to enable supervised learning. Manual labeling is expensive and time-consuming, making Active Learning (AL) a promising approach for reducing annotation effort. We introduce Top K Entropy, a novel uncertainty aggregation strategy for AL that prioritizes the most uncertain segments within an audio recording, instead of averaging uncertainty across all segments. This approach enables the selection of entire recordings for annotation, improving efficiency in sparse data scenarios. We compare Top K Entropy to random sampling and Mean Entropy, and show that fewer labels can lead to the same model performance, particularly in datasets with sparse sound events. Evaluations are conducted on audio mixtures of sound recordings from parks with meerkat, dog, and baby crying sound events, representing real-world bioacoustic monitoring scenarios. Using Top K Entropy for active learning, we can achieve comparable performance to training on the fully labeled dataset with only 8% of the labels. Top K Entropy outperforms Mean Entropy, suggesting that it is best to let the most uncertain segments represent the uncertainty of an audio file. The findings highlight the potential of AL for scalable annotation in audio and time-series applications, including bioacoustics.

==> johns_notes___todos/comments_on_abstract.txt <==
Possibly move to introduction to make space for more details on the method that we propose. I think it is sufficient to motivate this with: "lots of data, need labels for supervision, costly without efficient labeling methods."

What is Top X entropy? I think it may be possible with one sentence to introduce top X entropy aggregation, and distinguish it from average entropy aggregation.

I do not think that this is restricted to bioacoustic applications, but applies for audio in general, and in fact possibly time-series in general. So maybe loosen this limitation a bit?

From a novelty perspective it would be good to mention that Top X entropy outperforms average aggregation.

What does "fully supervised mean"? I think that both models are fully supervised, but the difference lies in amount of supervision / number of labeled recordings? Maybe make this clearer.

Maybe add that we see this in particular for sparse events? (If I remember correctly.)

What is varied in the datasets? The reader could interpret this like other datasets than the meerkat/dog/baby with park noise is used.

maybe something like "... capabilities of AL when varying X, Y, Z in the synthetic mixtures, to understand the effect domain shifts and signal-to-noise ratio."?

Can you use the above comments on the abstract and the supplied full paper below, to make a re-write of the abstract that address the coments if they make sense, still keeping it concise, and clarify ambiguous things?

==> johns_notes___todos/notes_and_todos.txt <==
- [ ] distinguish between active labeling and sampling in intro?
- [ ] cite related works: A-CPD, weak labeling theory?
- [ ] possible special session: "Acoustic Scene Analysis and Signal Enhancement Based on Advanced Signal Processing and Machine Learning", I presented in this session last year with A-CPD.
- [ ] do we need some context in batch active learning? In essence, we are considering a relaxation of the typical "batch active learning" framework which we could call "temporal batch active learning".

# Related works
Below is a prioritized list of ten references from the provided articles that are especially relevant when putting our uncertainty‐aggregation work in context. These works span general active learning, uncertainty‐based methods, and their application in audio/sound event detection and bioacoustics. In many of these studies, researchers have used uncertainty (or related metrics such as the best‐vs‐second‐best margin) to select informative samples, although none have quite taken the approach of aggregating segment-level uncertainty into file-level queries as we do.

Settles, B. (2009). Active Learning Literature Survey.
This is a foundational survey covering the principles and strategies in active learning—including uncertainty sampling—and provides the theoretical basis for our work.

Shuyang, Z., Heittola, T., & Virtanen, T. (2017). Active Learning for Sound Event Classification by Clustering Unlabeled Data (ICASSP 2017).
One of the earliest works applying active learning in the audio domain, it shows how clustering and uncertainty measures can improve sound event classification.

Kim, B. & Pardo, B. (2018). A Human-in-the-Loop System for Sound Event Detection and Annotation. ACM Transactions on Interactive Intelligent Systems.
This study integrates human feedback into the loop, demonstrating the practical benefits of uncertainty-driven sample selection for sound event detection.

Wang, Y., et al. (2019). Active Learning for Efficient Audio Annotation and Classification with a Large Amount of Unlabeled Data (ICASSP 2019).
This paper directly tackles the challenge of reducing annotation effort in audio tasks using uncertainty-based active learning, which is closely related to our approach.

van Osta, J.M., et al. (2023). An Active Learning Framework and Assessment of Inter-Annotator Agreement for Automated Recogniser Development for Vocalisations of a Rare Species (Ecological Informatics, 2023).
Focusing on bioacoustics and rare vocalisations, this work reinforces the value of active learning in reducing labeling costs in challenging, imbalanced settings.

Shuyang, Z., et al. (2020). Active Learning for Sound Event Detection.
This more recent work further refines active learning strategies for sound event detection and serves as a direct precursor to our uncertainty-based aggregation method.

Joshi, A.J., Porikli, F., & Papanikolopoulos, N. (2009). Multi-Class Active Learning for Image Classification (CVPR 2009).
Although in the image domain, this paper introduces uncertainty measures (like the best-vs-second-best criterion) that have inspired similar metrics in audio and form a conceptual basis for our “top X entropy” aggregation.

Wang, Y., Cartwright, M., & Bello, J.P. (Active Few-Shot Learning for Sound Event Detection).
This work combines few-shot learning with active learning in the audio domain and discusses uncertainty-based sampling strategies, offering useful parallels to our own method.

Stowell, D. (2021). Computational Bioacoustics with Deep Learning: A Review and Roadmap.
As a comprehensive review of deep learning applications in bioacoustics, this reference contextualizes our application area and highlights the challenges our uncertainty aggregation aims to address.

Wang, Y., N.J. Bryan, et al. (2021). Who Calls the Shots? Rethinking Few-Shot Learning for Audio.
This paper revisits few-shot learning in audio, discussing the limitations of randomly sampled support sets and thereby indirectly motivating the need for more informed (uncertainty-driven) sample selection.

Together, these ten works provide a solid background for uncertainty-based active learning and highlight that while uncertainty sampling has been widely used, our approach of aggregating uncertainty from segment-level predictions to form file-level queries is a novel contribution to the field.

# How we distinguish ourselves (I believe this is true)
None of the works in the provided list explicitly tackle the problem of aggregating uncertainty estimates from a sequence of frame‐ or segment-level class probabilities into a single uncertainty measure for an entire recording. While many of these studies leverage uncertainty sampling—often computing entropy or similar metrics at the individual frame or segment level—they typically assume that each segment is an independent unit for querying.

For example, the foundational survey by Settles (2009) and later works by Kim and Pardo (2018) or Wang et al. (2019) use uncertainty measures (and sometimes even margin-based metrics like best‐vs‐second‐best) to select samples for annotation. However, they do not discuss how to combine a series of uncertainty values (e.g., frame-level entropies) to derive an overall measure of uncertainty for a full recording. Similarly, Shuyang et al. (2020) apply uncertainty sampling in the context of sound event detection without providing a systematic method for aggregating segment-level uncertainties.

In contrast, our work explicitly investigates several aggregation strategies—such as computing the mean, median, or the average of the top X highest entropies—to map a sequence of segment-level uncertainty estimates into a single, recording-level uncertainty score. This systematic exploration of aggregation methods appears to be novel in the context of active learning for bioacoustic sound event detection.

# How can we contextualize this this from a purely modelling perspective?

active learning 101: Initially active learning was based on choosing the next sample to label, label that sample and then update the modelling framework. However, re-training after each label is costly

batch active learning: People realized that we need to choose large batches of data to annotate to make this more efficient. But using a purely uncertainty based scoring function lead to batches of very similar data being sampled, prompting for diversification

temporal batch active learning: I have not seen to much of this, but basically from a modelling perspective we are approaching the problem where we have pre-defined batches of samples where the samples are time-dependent. I.e, a time-series of audio segments (recording). And we study how to aggregare the uncertainties in these pre-defined batches. When viewed like this we are actually not explicitly using the time-dependence in the scoring, but rather as a restriction on how the pre-defined batches are constructed.


When modelling audio we are often using models that operate on a segment-level, and seldom model long audio recordings due to the enormous variability in recording lengths that such a model would need to handle, the lack of such data, and the challenge of modelling time-varying data. So, considering e.g., sound event detection models in active learning, where the model operate on a segment-level, but where the labelers may need to operate on an audio recording level because this is more efficient and possible for other reasons. This effectively motivates the pre-defined batch setting, since the model operate on segments of the recordings that we want to rank we can not directly rank the entire recording, but only segments of it. I am not aware of works in active learning that operate in the setting where we have pre-defined batches, but there is a need for them in audio.
